Exploring the effects of magnetar bursts in pulsar wind nebulae

We explore possible effects of a magnetar burst on the radio, X-ray, and gamma-ray flux of a pulsar wind nebula (PWN). We assume that the burst injects electron-positron pairs or powers the magnetic field and explore the total energy at injection and the spectral index needed in order to increase the X-ray flux by about one order of magnitude, as well as its decay time until reaching quiescence. We also explore magnetically powered phenomenology that could explain a temporary increase of the PWN synchrotron emitted flux and perhaps the relatively common lack of PWNe surrounding magnetars. This phenomenological study is of interest for fast radio bursts (FRBs) as well, given that the connection between magnetars and this kind of systems have been recently established observationally.

==> figure/tev_data.txt <==
# xyscan Version 4.3.0
# Date: Thu Apr 30 16:55:30 2020
# Scanned by: martin
# Source: /home/martin/Pictures/Screenshot from 2020-04-30 16-46-26.png
# Comment: 
# Format: x (Hz) y (erg s**-1 cm**-2) -dx +dx -dy +dy
1.1952e26	1.46299e-12	0	0	1.76181e-13	1.76181e-13	
2.0758e26	1.29438e-12	0	0	1.68616e-13	1.68616e-13	
3.7156e26	9.7837e-13	0	0	1.87034e-13	1.87034e-13	
6.5184e26	6.15423e-13	0	0	1.98777e-13	1.98777e-13	
# EoF


==> figure/tev_ul.txt <==
# xyscan Version 4.3.0
# Date: Thu Apr 30 16:59:01 2020
# Scanned by: martin
# Source: /home/martin/Pictures/Screenshot from 2020-04-30 16-46-26.png
# Comment: 
# Format: x (Hz) y (erg s**-1 cm**-2) -dx +dx -dy +dy	
1.155e27	4.81738e-13	0	0	0	0	
2.047e27	4.77543e-13	0	0	0	0	
3.591e27	3.83748e-13	0	0	0	0	
6.373e27	2.09405e-12	0	0	0	0	
# EoF


==> revision_reply.txt <==
Reviewer #1: The paper's conclusions are interesting but I have some questions which the authors should address. The PWNe model/code is well tested historically, but I feel the model is somewhat incomplete for the magnetar context. Some choices of parameters are questionable given the initial motivation of short bursts associated with nebula brightening. It seems none of the scenarios can adequately explain the nebula brightening given the modest observed burst energetics of 10^38-10^39 erg.


Introduction

It is stated that magnetar bursts last up to 40 s -- I believe this is a misleading, since this is longer than spin periods. Post-burst tails have been seen, but these are typically related to a cooling fireball. The T90 durations of bursts are typically lognormally distributed around 100 ms, with a width of 1 dex or so. Bursts as short have a few milliseconds have been seen. Giant flares may last long, but the initial spike is milliseconds, followed by an adiabatically-cooling fireball for hundreds of seconds.

It should be noted that the flux enhancement Blumer+2017 observed could be due to a dust scattering halo. This scenario, as far as I am aware, has not been ruled out by observers following on the crude analysis in Blumer+2017 since the NH is very high.

 -- Blumer et al. 2017, in the discussion section, it is stated that additional modeling should be done in order to consider the dust scattering halo scenario. They discard this argument due to the assymetric structures seen aroung the central point source which supports better the PWN picture.

It is stated that "It seems unlikely that the energetics released in a magnetar burst could be injected in photons only, without any particle counterpart." This depends on the energetics of the burst and may not be true for bursts of about few times 10^38 erg quoted by the authors. Magnetic confinement can limit bursts of up to 10^41-10^42 erg for a 10^15 G field, and also the magnetic Eddington limit is also about 10^40-10^42 erg/s -- the latter for electron-ion plasmas. For pair plasmas, yes, outflows could result for lower energy bursts but with a much lower kinetic power and only if the location of the burst connects to the light cylinder.

Section 2

Magnetars are thought to undergo field decay on a characteristic time scale of about 10^4 years (see Beniamini et al 2019 MNRAS 487, 1426-1438 and Eq. (5) therein). It is necessary to match the observed distribution of magnetars and XDINs in the P-Pdot diagram in population synthesis. It seems this is a major omission with the paper's Eqs. (4)-(6). What is the influence of the PWNe evolution if field decay is incorporated for the spin-down history of the magnetar? Can parameters associated with such field decay be constrained?

 -- In our model, we consider that all particles injected into the PWN are accelerated through the spin-down energy losses of the magnetar in this case, then we do not use the magnetic field decay as an energy reservour. Then, it is difficult from our model to make constrains associated with the magnetic field decay. However, we can make an estimate of the influence on the magnetic field evolution if we incorporate the magnetic field decay in our model by using the bottom plot of figure 3 in Bebiamani et al. 2019. From equation (4) of our paper, we see that most of the energy is released during the first tau_0 years (spin-down initial age). In particular, for the dipolar model, one half of the total energy is released. From figure 3 in Bebiamani et al. 2019, we see that most of the rotational energy is released in a period of time that depends on the ratio between the magnetic field decay timescale tau_B and the spin decay timescale tau_Omega (tau_0 in our model). When tau_B < tau_Omega, the magnetic field decay timescale determines the moment when the rotational energy losses decays significantly, keeping the period constant. On the other hand, when tau_B > tau_Omega is the the spin decay timescale who determines such moment. If we consider that tau_B is ~10 kyr, this quantity is roughly two orders of magnitude higher than the initial spin-down age that we are considering on our model. Thus, we deduce that the magnetic field decay timescale is not influencing in a very significant way the evolution of the spin-down luminosity in our case.

Energetics Eout of 10^45, 10^46 and 10^47 erg are considered -- these are energetics typical of giant flares, not magnetar short bursts. This should be stated, as they are quite different phenomenologically and might also have different physical triggers. Moreover, no such giant flares have been recently seen (i.e. last 50 years where GRB detectors have existed) in J1119 or J1834. Therefore, I am confused as to why giant flare energetics are be considered in relation to these sources, unless the claim is that there was a giant flare in the recent past history of J1834 (and how is this different from Granot et al 2016?)

 -- The referee is right in the statement that we are considering energy ranges typical of giant flares. We specified this in the paper now. Regarding the consideration of such ranges for J1834, we only take J1834 as an example of a general PWN with a magnetar-like pulsar to investigate the effects on the PWN luminosity if there were eventually an event like a giant flare and the case that in this event there were accelerated particles additionally from the ones accelerated already by the rotational energy losses. We performed simulations with lower energies, but the contribution of the new injected particles into the PWN was negligible in comparison with the quiescence flux level of the PWN. 

What is the baryon contamination of the assumed outflows? Is Eq. (12) for a pair plasma? For the energetics in giant flares, particularly their supra-Eddington nature, some baryon contamination is possible.

 -- We are not considering baryon contribution (e.g., pion-decay), but in any case this would play in our favor in order to detect variations in the flux. AS the referee said, equation (12) and the entire model only apply for a pair plasma.

Eq (14) should be stated as an extreme limit where all energy is dumped into magnetic fields.

 -- Not all the energy is dumped into magnetic fields since the spin-down luminosity is multiplied by the magnetic fraction (\eta). In the model that we present \eta=0.045 (see Table 1). This means that 4.5% of the spin-down luminosity maintains the nebular magnetic field.

Section 2.4

Is the jump/delay in Figs 4 and 5 simply related to light travel time?

 -- Exactly, we specify this in the text now.

Energetics of 10^40-10^42 erg are still several orders of magnitude larger than the short bursts observed in J1834 and J1119. What is the flux enhancement with a more modest energy of 10^37 or 10^38? It seems it would be minor, inconsistent with the putative nebula brightening in J1119 (unless it is a dust scattering halo). How is this discrepancy explained? Note that the logN-LogS (or E) or bursts in magnetars is quite flat, so the largest bursts dominate the energetics of activity (that is E^2 dN/dE is rising -- see Cheng et al 1996  Nature, Volume 382, Issue 6591, pp. 518-520). Consequently, it is hard to imagine GBM or Swift missed some brighter bursts, since dimmer bursts are inconsequential.

 -- The aim of this paper is not to study the current bursts observed in J1834 and J1119, but, as we mentioned previously, to study the effect of a large flare in a PWN like the ones we observed in J1834 or J1119 if during the flare, part of the released energy is invested in accelerating and injecting particles into the PWN. We do not show the effects of lower energy flares, because the emitted flux does not change significantly.

Doesn't nondetection of any X-ray enhancement in J1834 over many years suggest such short-timescale impulsive events not generating meaningful outflows?

 -- (Tú puedes entender bien la pregunta?)

Section 3

(My comments on this section should be interpreted as more minor over the issues raised in the other sections)

It is not clear why the magnetar in FRB models should have the age of hundreds of years. There are FRB models which invoke mature magnetars, which probably should be cited.

Outflow models for FRBs (i.e. which invoke interaction of outflows with an external medium) are disfavored over a magnetospheric origin for a variety of reasons, for instance, induced Compton scattering and the timing of X-rays and radio. Deep multiwavelength upper limits (particularly radio, optical and X-ray) have also ruled out many scenarios. Can the authors comment on expectations of such emission radio/X-ray/TeV for the nebula? The authors must clarify what detection, or nondetection of nebular brightening would mean for FRB models, otherwise I am not sure what relevance this section has to the paper.

 -- (Es posible que aquí el referee tenga razón. En realidad, por lo que he podido leer este verano sobre FRBs, es un poco forzada la relación que queremos dar en este paper de lo que hemos hecho con los FRBs. Sugiero discutirlo un poco entre nosotros y ver que hacemos finalmente para esta sección.)

The INTEGRAL paper (Mereghetti et al 2020), and others, should also be cited for completeness.

 -- Citation added.

I don't understand the relevance of the PWNe of J1119 with SGR 1935 and FRBs. Did the authors mean a "new" PWN for SGR 1935?

